Free Precession Revisited: A Vector-Only Analysis of Gyroscopic Dynamic Equilibrium

This paper presents a self-contained, vector-only formulation of gyroscope precession about a fixed pivot -- gravity-driven, not the torque-free Euler-Poinsot case. The derivation of its governing equation uses vector integrals and cross products of intrinsic vectors, with no component decomposition; no tensor or dyadic formalism, matrix or Euler angle enters. Inertia about the center of mass enters through two mass integrals alone: the polar second moment of mass $J_0$ (isotropic) and the vector operator $\vec F$ (the rest, including all non-isotropic inertia). Using material time derivatives referenced to the inertial observer, the torque about the pivot is assembled once from the complete acceleration of each mass element, giving an exact, unified vector equation for steady precession. The balance of the gravity torque against this inertia torque reproduces the classical steady-precession relation of the heavy symmetric top exactly at non-vertical tilts, on both the slow and fast branches, with the horizontal-shaft case exact rather than approximate. Closed forms are given for the disk, sphere, and circular and rectangular toruses. The constant tilt angle of dynamic equilibrium is explained as torque equalization: the two torques about the pivot balance exactly at that tilt and unequally on either side of it, treated throughout as a geometric function of the tilt under constant precession and self-spin rates, and never as a function of time. Informationally equivalent to the classical description, the work contributes, in order, an interpretation (the classical balance read in torque vectors throughout) and the vector method as its tool. The exact relation predates this work: Klein and Sommerfeld stated it in 1897, Brand in 1930. Begun by the author in 1975 and re-verified symbolically, the work is intended for undergraduate readers, with every step of the derivation stated.

==> BUILD.txt <==
Free Precession Revisited: A Vector-Only Analysis of Gyroscopic Dynamic Equilibrium - Part 1, LaTeX source.
State at REVISION 23 (arXiv version 2 of arXiv:2609.02937), sealed on 1 November 2026; the numbers below are read from this archive's own build.

HOW TO BUILD
  pdflatex main.tex, three passes, from a clean unpack. No other tool is needed.

THE BUILD OF THIS ARCHIVE
  71 pages; 0 errors, 0 warnings, 0 overfull boxes, 0 underfull boxes, 0 undefined references.
  The Word master is Part1_Paper_A151.docx; the three verifiers below open it by default, or the file named by PART1_MASTER.

THE FILES, IN THE ORDER main.tex READS THEM
  main.tex            the front matter (title, abstract, contents, Table 1) and the inputs below.
  preamble.tex        the packages, the page setup, the vector-arrow macro \vv, the section macros and the house table style
  tables/tables_ruled.tex the table macros, loaded before \begin{document}
  authors_note.tex    the Author's Note, an unnumbered section between Table 1 and section 1, listed in the contents
  sec01.tex           section 1
  sec02.tex           section 2
  sec03.tex           section 3
  sec04.tex           section 4
  sec05.tex           section 5
  sec06.tex           section 6
  sec07.tex           section 7
  sec08.tex           section 8
  sec09.tex           section 9
  sec10.tex           section 10
  ack.tex             the Acknowledgments
  ai_use.tex          the statement of how AI tools were used, directly after the Acknowledgments
  bib.tex             the 38 references, keys ref1 to ref38
  appA.tex            Appendix A
  appB.tex            Appendix B
  appC.tex            Appendix C
  appD.tex            Appendix D
  appE.tex            Appendix E
  appF.tex            Appendix F
  fwd_labels.tex      forward equation labels written by mkfwd.py; empty when every display is placed, as it is now

THE TABLES
  10 table macros are defined in tables/tables_ruled.tex, and all 10 are placed:
    \TABLESYM     Table 1
    \TABLEONE     Table 2
    \TABLEDONE    Table D.1
    \TABLEDTWO    Table D.2
    \TABLEDTHREE  Table D.3
    \TABLEE       Table E.1
    \TABLEFONE    Table F.1
    \TABLEF       Table F.2
    \TABLEFTHREE  Table F.3
    \TABLEFFOUR   Table F.4

OTHER FILES
  eqs_body.tex        every numbered display, the master copy the sections were checked against.
  figs/               Figures 1 to 9; Figure 8 is the one raster image.
  figure9_equalization.py  the program that draws Figure 9 from the point solver.
  mkfwd.py            rewrites fwd_labels.tex.

THE THREE VERIFIERS (each compares this source with the Word master)
  verify_paragraphs.py  word by word, in reading order, from the Author's Note to the end of the last appendix: DIFFERENCES 0 expected.
  verify_all.py         section by section, each file against the span its Word heading opens.
  verify_sec.py         one file against a span of the Word master.

The comparison of this paper with Brand and with Klein and Sommerfeld is the ancillary comparison file, Feature_Comparison_Three_Works.pdf, in the anc/ folder of the
submission, with Parts 2 and 3, the verification suite and the Sweeper package.

